What's in the Box? A Preliminary Analysis of Undesirable Content in the Common Crawl Corpus

Whereas much of the success of the current generation of neural language models has been driven by increasingly large training corpora, relatively little research has been dedicated to analyzing these massive sources of textual data. In this exploratory analysis, we delve deeper into the Common Crawl, a colossal web corpus that is extensively used for training language models. We find that it contains a significant amount of undesirable content, including hate speech and sexually explicit content, even after filtering procedures. We discuss the potential impacts of this content on language models and conclude with future research directions and a more mindful approach to corpus collection and analysis.

==> examples.txt <==
Query word? nigger
niggers 0.831333
Nigger 0.770503
n-word 0.755652
darkie 0.73085
niggah 0.725924
N-word 0.71608
n----r 0.715012
negro 0.714618
cracka 0.707047
n-words 0.695347

Query word? faggot
faggots 0.762361
fag 0.75302
faggy 0.733354
faggoty 0.715004
faggit 0.691577
faggot. 0.677705
poofter 0.663539
nigger 0.654552
fagget 0.651529
fagg 0.64926

Query word? darkie
darkies 0.764836
nigger 0.73085
darky 0.72403
honkie 0.67581
whitey 0.660233
niggers 0.649019
negro 0.647882
cracka 0.645778
niglet 0.636422
jigaboo 0.635284



Query word? woman
man 0.765841
lady 0.743224
woman.The 0.700734
woman.It 0.693947
woman.A 0.692602
girl 0.688262
woman.If 0.684663
woman--and 0.681526
woman.She 0.679854
woman.This 0.676421

Query word? gay
homosexual 0.835803
gays 0.811247
non-gay 0.791158
lesbian 0.7615
gay- 0.751713
not-gay 0.747858
homosexuals 0.741629
heterosexual 0.738423
bisexual 0.722662
LGBT 0.714394

Query word? queer
non-queer 0.766335
queers 0.747685
queerness 0.742091
genderqueer 0.738091
gender-queer 0.732382
queer-identified 0.730282
Queer 0.725536
non-heteronormative 0.71062
queering 0.688226
LGBTQ 0.683173

Query word? fag
fags 0.765708
faggot 0.75302
poofter 0.684423
wanker 0.643434
faggy 0.624834
faggoty 0.621177
ciggy 0.609588
ciggie 0.607119
faggots 0.604159
Fag 0.603722

Query word? dyke
dykes 0.822675
dike 0.723804
dikes 0.614441
dyked 0.544519
dyking 0.52934
bulldyke 0.52579
Dyke 0.525515
Dikes 0.509864
butch 0.507875
butchy 0.473207

MISSPELLINGS
Query word? black
white 0.870379
balck 0.785544
non-black 0.712776
-black 0.682409
blakc 0.652282
blue 0.648845
grey 0.647574
brown 0.646005
gray 0.640022
Black 0.636067





